QuerTCI: A Tool Integrating GitHub Issue Querying with Comment Classification

Empirical Software Engineering (ESE) researchers study (open-source) project issues and the comments and threads within to discover -- among others -- challenges developers face when incorporating new technologies, platforms, and programming language constructs. However, such threads accumulate, becoming unwieldy and hindering any insight researchers may gain. While existing approaches alleviate this burden by classifying issue thread comments, there is a gap between searching popular open-source software repositories (e.g., those on GitHub) for issues containing particular keywords and feeding the results into a classification model. This paper demonstrates a research infrastructure tool called QuerTCI that bridges this gap by integrating the GitHub issue comment search API with the classification models found in existing approaches. Using queries, ESE researchers can retrieve GitHub issues containing particular keywords, e.g., those related to a specific programming language construct, and, subsequently, classify the discussions occurring in those issues. We hope ESE researchers can use our tool to uncover challenges related to particular technologies using specific keywords through popular open-source repositories more seamlessly than previously possible. A tool demonstration video may be found at: https://youtu.be/fADKSxn0QUk.

==> figures/classified_results.csv <==
"issueID","issueURL_API","issueURL_HTML","commentLine","commentURL","category"
676159573,"https://api.github.com/repos/keiohta/tf2rl/issues/100","https://github.com/keiohta/tf2rl/pull/100","thanks pr i merge checking whether adding CODE deteriorate performance term time computing forward backward propagation network","https://github.com/keiohta/tf2rl/pull/100#issuecomment-680296491","Action on Issue"
767685452,"https://api.github.com/repos/apple/coremltools/issues/1033","https://github.com/apple/coremltools/issues/1033","SCREEN_NAME still issue latest version coremltools if still issue please share additional code show difference prediction tensorflow core ml","https://github.com/apple/coremltools/issues/1033#issuecomment-948118780","Action on Issue"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","update issue it one year since issue put forward 😢","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-706658451","Action on Issue"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","please also refer closed issue URL tensorflow tensorflow issues/34203 reference","https://github.com/tensorflow/models/issues/9972#issuecomment-831882049","Action on Issue"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","automatically closing due lack recent activity please update issue new information becomes available reopen issue thanks","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-743119458","Action on Issue"
565398754,"https://api.github.com/repos/GPflow/GPflow/issues/1260","https://github.com/GPflow/GPflow/issues/1260","this found updating theory upper_bound notebook please remove workaround issue fixed","https://github.com/GPflow/GPflow/issues/1260#issuecomment-586339332","Action on Issue"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","SCREEN_NAME tan i ca reproduce reported behavior docker version also i tried reproduce without docker got error malmo minerl could create pull request implementation it welcome contribution make work current version minerl","https://github.com/cog-isa/forger/issues/5#issuecomment-929947002","Bug Reproduction"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","a i see already created fork code i try reproduce fix stuff i think i able couple day please patient","https://github.com/cog-isa/forger/issues/5#issuecomment-930506489","Bug Reproduction"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","SCREEN_NAME in order expedite trouble shooting process please provide complete code snippet reproduce issue reported please let u know version tf using thanks","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894236665","Bug Reproduction"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","i currently looking see 271 hitting issue updating vgp wrapper putting CODE two variable work fine putting CODE variable cause CODE method fail try execute CODE claiming CODE integer any idea way round SCREEN_NAME","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-872781020","Bug Reproduction"
708368705,"https://api.github.com/repos/madrugado/Attention-Based-Aspect-Extraction/issues/21","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21","i getting error SCREEN_NAME solution problem","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21#issuecomment-954787828","Bug Reproduction"
858767721,"https://api.github.com/repos/google/uncertainty-baselines/issues/329","https://github.com/google/uncertainty-baselines/issues/329","what command using run code gpu version cuda version tf also able reproduce current head","https://github.com/google/uncertainty-baselines/issues/329#issuecomment-837559363","Bug Reproduction"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","hey SCREEN_NAME thanks raising issue i think two issue upstream problem CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Bug Reproduction"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","it seems CODE excludes code executed exec i going look i figure reason i report back i find anything interesting","https://github.com/horovod/horovod/issues/1743#issuecomment-592483187","Bug Reproduction"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","it seems whitelist good reason try directly use CODE back CODE issue","https://github.com/horovod/horovod/issues/1743#issuecomment-592524181","Bug Reproduction"
792317375,"https://api.github.com/repos/tensorflow/tensorflow/issues/46615","https://github.com/tensorflow/tensorflow/issues/46615","wa able reproduce issue tf v2.3 tf v2.4 tf nightly please find gist URL gist amahendrakar/1becf068751c41e85591907fcf07fa99/46615.ipynb thanks","https://github.com/tensorflow/tensorflow/issues/46615#issuecomment-767554536","Bug Reproduction"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i hardly recognize location error code","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-611590131","Bug Reproduction"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","getting error visualizing .pb model","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-848902457","Bug Reproduction"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","error title CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831876661","Bug Reproduction"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","share code log seeing issue code reproduce issue","https://github.com/tensorflow/models/issues/9972#issuecomment-831880913","Bug Reproduction"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","1 remove CODE CODE give run","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Bug Reproduction"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","tutorial show graph however ran code environment show graph tensorboard","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Bug Reproduction"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","especially put timestamp onto name logdir i imagine 'd face bug can first try reproduce small minimal example thanks","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495373763","Bug Reproduction"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i tried example tf2 today master branch tensorboard 1.13.1 here tensorboard find exported graph","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-499298871","Bug Reproduction"
873531279,"https://api.github.com/repos/tensorflow/addons/issues/2464","https://github.com/tensorflow/addons/issues/2464","i similar issue please help would great","https://github.com/tensorflow/addons/issues/2464#issuecomment-889215411","Contribution and Commitment"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","yes CODE trajectory i see problem chain for example agent place additional crafting table creating stone pickaxe look first one hard","https://github.com/cog-isa/forger/issues/5#issuecomment-929947002","Expected Behaviour"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","but i would like understand point possible use config type model 2.4.0","https://github.com/tensorflow/models/issues/9972#issuecomment-832553939","Expected Behaviour"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","hi use conda environment specified CODE i suspect tf version issue","https://github.com/google/nerfactor/issues/9#issuecomment-917712002","Investigation and Exploration"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","this code turn multithreading(multiprocessing ):","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Investigation and Exploration"
945541509,"https://api.github.com/repos/fastmachinelearning/hls4ml/issues/359","https://github.com/fastmachinelearning/hls4ml/issues/359","this introduced pr 310 i create different intermediate model layer order provide appropriate intermediate output","https://github.com/fastmachinelearning/hls4ml/issues/359#issuecomment-885379517","Investigation and Exploration"
808389782,"https://api.github.com/repos/nrontsis/PILCO/issues/57","https://github.com/nrontsis/PILCO/pull/57","i mujoco license i test CODE from high level examination seems show much difference two version see output per link","https://github.com/nrontsis/PILCO/pull/57#issuecomment-781496168","Investigation and Exploration"
858767721,"https://api.github.com/repos/google/uncertainty-baselines/issues/329","https://github.com/google/uncertainty-baselines/issues/329","unfortunately i able resolve i saw github issue repos people got error message able resolve specifying CODE CODE call see","https://github.com/google/uncertainty-baselines/issues/329#issuecomment-828733602","Investigation and Exploration"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","the second issue running autograph function pickled this issue difficult solve error message state source code lost function pickled you see using cloudpickle directly","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Investigation and Exploration"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","you see error note interpreter work source code still available this appears limitation cloudpickle we may able use alternative serialization system like URL en latest dill.html#module dill.source workaround","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Investigation and Exploration"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","the error message CODE helpful there bug error output","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Investigation and Exploration"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","also i could find documentation may trigger synchronization eliminate problem code","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-693799608","Investigation and Exploration"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","hello readed code however tf developer team i think problem cause problem","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-743218577","Investigation and Exploration"
968714205,"https://api.github.com/repos/tensorflow/tensorflow/issues/51453","https://github.com/tensorflow/tensorflow/issues/51453","sure saw URL CODE may help untested","https://github.com/tensorflow/tensorflow/issues/51453#issuecomment-901498631","Investigation and Exploration"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","h everybody i think i different version bug","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504354883","Investigation and Exploration"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","some detail i using subclassed model complex valued data","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-607740655","Motivation"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","2 add type annotation e.g. CODE use CODE side note complete type annotation use CODE","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-938766228","Observed Bug Behaviour"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","however get u step closer running original code actual error message tensorboard propagate ui CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Observed Bug Behaviour"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","fyi i running CODE CODE latest stable build installed CODE CODE certainly CODE CODE function","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-615466706","Observed Bug Behaviour"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i issue tensorboard need unique name given graph variable i i hope issue fixed in case piece code fix","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-713057662","Potential New Issues and Requests"
740456602,"https://api.github.com/repos/MLH-Fellowship/neuro-art/issues/13","https://github.com/MLH-Fellowship/neuro-art/issues/13","removing tf.function decorator viable workaround best practice a related issue tensorflow repo found URL tensorflow tensorflow issues/27120","https://github.com/MLH-Fellowship/neuro-art/issues/13#issuecomment-725563570","Potential New Issues and Requests"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i issue followed code show URL method","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Potential New Issues and Requests"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","do think i create issue tf repository","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504354883","Potential New Issues and Requests"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i recently stumbled upon issue using CODE callback tf 2.2.0rc2 tboard 2.2.0 i reason happening i look far reverted back tf 2.1 tboard 2.1.1","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-607740655","Potential New Issues and Requests"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","for issue CODE model custom CODE impls i called CODE assuming done calling CODE once called CODE explicitly training graph visualized","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-716216680","Potential New Issues and Requests"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","i run step geometry_from_nerf i need spend long time run maybe 2 day is normal","https://github.com/google/nerfactor/issues/9#issuecomment-917781366","Solution Discussion"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","so i think CODE take really long mentioned URL xiuming project nerfactor/ ):","https://github.com/google/nerfactor/issues/9#issuecomment-918418624","Solution Discussion"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","i currently three 2080ti available it way much le gpu ram size 11 g compared titan rtx 24 g","https://github.com/google/nerfactor/issues/9#issuecomment-918418624","Solution Discussion"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","i parallelize process use multi gpu speed say 3rd step URL google nerfactor tree main nerfactor#preparation i use single gpu","https://github.com/google/nerfactor/issues/9#issuecomment-918418624","Solution Discussion"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","i quite confused parallelize do option bash script i modify URL google nerfactor blob main nerfactor URL thank advance help","https://github.com/google/nerfactor/issues/9#issuecomment-918418624","Solution Discussion"
993745003,"https://api.github.com/repos/google/nerfactor/issues/9","https://github.com/google/nerfactor/issues/9","fyi it took 6 day finish train validation test step calculate surface normal light visibility single 2080ti","https://github.com/google/nerfactor/issues/9#issuecomment-918418624","Solution Discussion"
578071005,"https://api.github.com/repos/ipazc/mtcnn/issues/82","https://github.com/ipazc/mtcnn/issues/82","this happens call constructor CODE inside loop within function repeatedly calling if move call constructor outside loop warning go away","https://github.com/ipazc/mtcnn/issues/82#issuecomment-720028613","Solution Discussion"
578071005,"https://api.github.com/repos/ipazc/mtcnn/issues/82","https://github.com/ipazc/mtcnn/issues/82","i call constructor still happens anyone solution converting input tf tensor work sometimes break function case","https://github.com/ipazc/mtcnn/issues/82#issuecomment-928038187","Solution Discussion"
676159573,"https://api.github.com/repos/keiohta/tf2rl/issues/100","https://github.com/keiohta/tf2rl/pull/100","we want know whether good effect speed etc tf2.3 bad effect slow wrong answer etc tf2.2","https://github.com/keiohta/tf2rl/pull/100#issuecomment-671628773","Solution Discussion"
676159573,"https://api.github.com/repos/keiohta/tf2rl/issues/100","https://github.com/keiohta/tf2rl/pull/100","unfortunately anaconda supported gpu version tf2.3 i typically use please wait moment","https://github.com/keiohta/tf2rl/pull/100#issuecomment-680296491","Solution Discussion"
755665148,"https://api.github.com/repos/secondmind-labs/trieste/issues/90","https://github.com/secondmind-labs/trieste/issues/90","detailed description CODE limitation URL so question i got link URL","https://github.com/secondmind-labs/trieste/issues/90#issuecomment-737566283","Solution Discussion"
755665148,"https://api.github.com/repos/secondmind-labs/trieste/issues/90","https://github.com/secondmind-labs/trieste/issues/90","70 cover one specific related gotcha model","https://github.com/secondmind-labs/trieste/issues/90#issuecomment-737577007","Solution Discussion"
755665148,"https://api.github.com/repos/secondmind-labs/trieste/issues/90","https://github.com/secondmind-labs/trieste/issues/90","another point CODE this needed within compiled code however used main optimizer also us CODE compatible CODE","https://github.com/secondmind-labs/trieste/issues/90#issuecomment-763660627","Solution Discussion"
755665148,"https://api.github.com/repos/secondmind-labs/trieste/issues/90","https://github.com/secondmind-labs/trieste/issues/90","another gotcha creating CODE inside function we acquisition optimizer perhaps reparametrization trick see URL prowler io bayesian optimization issues/92 problematic","https://github.com/secondmind-labs/trieste/issues/90#issuecomment-770447947","Solution Discussion"
755665148,"https://api.github.com/repos/secondmind-labs/trieste/issues/90","https://github.com/secondmind-labs/trieste/issues/90","74 fix acquisition optimizer","https://github.com/secondmind-labs/trieste/issues/90#issuecomment-770447947","Solution Discussion"
947976601,"https://api.github.com/repos/secondmind-labs/trieste/issues/304","https://github.com/secondmind-labs/trieste/issues/304","situation actually much worse i realised CODE CODE the following test pass","https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710","Solution Discussion"
947976601,"https://api.github.com/repos/secondmind-labs/trieste/issues/304","https://github.com/secondmind-labs/trieste/issues/304","CODE","https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710","Solution Discussion"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","SCREEN_NAME tan could specify tensorflow version do use docker","https://github.com/cog-isa/forger/issues/5#issuecomment-926535012","Solution Discussion"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","if chain CODE right","https://github.com/cog-isa/forger/issues/5#issuecomment-929642192","Solution Discussion"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","coz i noticed reason cobblestone agent get reward probably agent still “ ground ” rather ground because i checked sliced data cobblestone agent eyeballing state ground therefore i tried change chain using function CODE chain i got","https://github.com/cog-isa/forger/issues/5#issuecomment-929642192","Solution Discussion"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","CODE","https://github.com/cog-isa/forger/issues/5#issuecomment-929642192","Solution Discussion"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","i believe fork forger add code create pull request","https://github.com/cog-isa/forger/issues/5#issuecomment-930506489","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","CODE","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","CODE","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","CODE","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","CODE","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","CODE","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","and complete code found URL yangtao121 rl","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Solution Discussion"
945541509,"https://api.github.com/repos/fastmachinelearning/hls4ml/issues/359","https://github.com/fastmachinelearning/hls4ml/issues/359","this would good issue student fix i think","https://github.com/fastmachinelearning/hls4ml/issues/359#issuecomment-885379517","Solution Discussion"
928602237,"https://api.github.com/repos/tensorflow/transform/issues/242","https://github.com/tensorflow/transform/issues/242","i see using dataflowrunner component can share beam_pipeline_args used might either pipeline level component level","https://github.com/tensorflow/transform/issues/242#issuecomment-869242759","Solution Discussion"
928602237,"https://api.github.com/repos/tensorflow/transform/issues/242","https://github.com/tensorflow/transform/issues/242","also try add CODE beam_pipeline_args let u know whether issue would disappear","https://github.com/tensorflow/transform/issues/242#issuecomment-869242759","Solution Discussion"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","SCREEN_NAME notice CODE also need updating vgp svgp gpflow attribute type CODE possible trieste make variable is right is recommended way vpg svgp","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-776804877","Solution Discussion"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","what would stop making variable you CODE or model creation CODE","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-776876894","Solution Discussion"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","guess depends CODE if CODE i see could fix is modifying CODE standard approach","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-776882166","Solution Discussion"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","would appropriate change gpflow make thing may updated model lifecycle CODE","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-789680914","Solution Discussion"
808389782,"https://api.github.com/repos/nrontsis/PILCO/issues/57","https://github.com/nrontsis/PILCO/pull/57","URL v URL","https://github.com/nrontsis/PILCO/pull/57#issuecomment-781496168","Solution Discussion"
808389782,"https://api.github.com/repos/nrontsis/PILCO/issues/57","https://github.com/nrontsis/PILCO/pull/57","using SCREEN_NAME transfor eagertensor tensor ca iterate automatically error CODE do gay solution","https://github.com/nrontsis/PILCO/pull/57#issuecomment-826024840","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","CODE let explicitly treat argument tensor two way","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-938766228","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","1 add CODE let specify CODE CODE","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-938766228","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","i see seem need really SCREEN_NAME non tensor argument that seems supported running eagerly inside tf.function seems convert everything URL tensorflow tensorflow blob/5d8492ab786724ed811588183c93b1623f02c3c5 tensorflow python ops custom_gradient.py#l410 that look like bug i also sure custom_gradient interacts well tf.function this done commonly work case","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-939291049","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","CODE","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-939291049","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","that said calling custom gradient within another tf.function wo work custom_gradient bug fixed","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-939291049","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","i believe linked code exactly source problem","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-939398872","Solution Discussion"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","CODE","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-940022030","Solution Discussion"
708368705,"https://api.github.com/repos/madrugado/Attention-Based-Aspect-Extraction/issues/21","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21","model.get_layer('word_emb').trainable false","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21#issuecomment-698503541","Solution Discussion"
708368705,"https://api.github.com/repos/madrugado/Attention-Based-Aspect-Extraction/issues/21","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21","and adding wrapper around model i getting error","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21#issuecomment-698503541","Solution Discussion"
708368705,"https://api.github.com/repos/madrugado/Attention-Based-Aspect-Extraction/issues/21","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21","image](https://user images.githubusercontent.com/8291897/94182946 45e11480 fe7c-11ea-874f-7eba278f087f.png","https://github.com/madrugado/Attention-Based-Aspect-Extraction/issues/21#issuecomment-698503541","Solution Discussion"
691559360,"https://api.github.com/repos/LuchnikovI/QGOpt/issues/33","https://github.com/LuchnikovI/QGOpt/issues/33","the problem appears one call method distributed_apply modified qgopt there short guide implement subclass class optimizer URL clear distributed_apply","https://github.com/LuchnikovI/QGOpt/issues/33#issuecomment-705485463","Solution Discussion"
858767721,"https://api.github.com/repos/google/uncertainty-baselines/issues/329","https://github.com/google/uncertainty-baselines/issues/329","URL","https://github.com/google/uncertainty-baselines/issues/329#issuecomment-828733602","Solution Discussion"
858767721,"https://api.github.com/repos/google/uncertainty-baselines/issues/329","https://github.com/google/uncertainty-baselines/issues/329","i get exact error fresh install nightly version tf 9/7/21 cuda 11.2","https://github.com/google/uncertainty-baselines/issues/329#issuecomment-914359086","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","the first pickle function decorated CODE try find workaround ideally fixed tensorflow","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","you notice correctly get autographed but investigate way fix issue automatically","https://github.com/horovod/horovod/issues/1743#issuecomment-592114560","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592483187","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","CODE","https://github.com/horovod/horovod/issues/1743#issuecomment-592483187","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","converted call little confusing since logged function name executed URL mean call converted","https://github.com/horovod/horovod/issues/1743#issuecomment-592483187","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","permanently whitelisted seems mean code actually autographed see URL","https://github.com/horovod/horovod/issues/1743#issuecomment-592483187","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","i 've submitted upstream pr tensorflow try make function decorated CODE pickleable URL","https://github.com/horovod/horovod/issues/1743#issuecomment-602763575","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","if source code available deserializing interpreter would work with available i mean pythonpath","https://github.com/horovod/horovod/issues/1743#issuecomment-608617472","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","SCREEN_NAME SCREEN_NAME a fix landed horovod master might also fix cloudpickle issue URL","https://github.com/horovod/horovod/issues/1743#issuecomment-611532240","Solution Discussion"
792317375,"https://api.github.com/repos/tensorflow/tensorflow/issues/46615","https://github.com/tensorflow/tensorflow/issues/46615","URL drive/17w7cvfdqx htbcrmphhqyg6wcq elg_k?usp sharing","https://github.com/tensorflow/tensorflow/issues/46615#issuecomment-766870189","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-542194219","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-561460307","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","URL","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","note trace_export also stop tracing URL","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","this ensures trace separately tagged this debugging tool visualizing network graph make sense 'd want profile single call graph tracing something i 'd imagine would want leave training profiling expensive anyways","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","this official URL github tensorflow tensorboard blob master doc graphs.ipynb colab return error i choose kera batch_2 tag","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-581007743","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","image](https://user images.githubusercontent.com/35609308/73589292 2c0e4e00 44f6 11ea-9b1b a3bef33ec49f.png","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-581007743","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","download png button work also","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-581007743","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","image](https://user images.githubusercontent.com/35609308/73589314 860f1380 44f6 11ea-9426 dec3140c2502.png","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-581007743","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i would suggest exporting different trace different name that seems work","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-610171438","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-610171438","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-610171438","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-713057662","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-713057662","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","capture](https://user images.githubusercontent.com/31464781/119693453 ece1da00 be69 11eb-8f37 6dc4fbafc29d png","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-848902457","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i created events.out.tfevents.1621934261.6e85c43ac415 file following code","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-848902457","Solution Discussion"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","CODE","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-848902457","Solution Discussion"
936486711,"https://api.github.com/repos/Photrek/Nonlinear-Statistical-Coupling/issues/30","https://github.com/Photrek/Nonlinear-Statistical-Coupling/issues/30","i believe implemented although using special version function avoid instantiate multivariatecouplednormal object","https://github.com/Photrek/Nonlinear-Statistical-Coupling/issues/30#issuecomment-907891776","Solution Discussion"
583236785,"https://api.github.com/repos/GPflow/GPflow/issues/1335","https://github.com/GPflow/GPflow/issues/1335","another candidate name CODE explicit line nicely function CODE wordy","https://github.com/GPflow/GPflow/issues/1335#issuecomment-600250585","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","please share code config file","https://github.com/tensorflow/models/issues/9972#issuecomment-831869537","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","command using","https://github.com/tensorflow/models/issues/9972#issuecomment-831869537","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","tf version used","https://github.com/tensorflow/models/issues/9972#issuecomment-831869537","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","URL tensorflow model blob master research object_detection sample configs ssd_mobilenet_v1_focal_loss_pets.config","https://github.com/tensorflow/models/issues/9972#issuecomment-831871018","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","4)i already entered command i use","https://github.com/tensorflow/models/issues/9972#issuecomment-831871018","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831873578","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","2 add CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","0 trainable false dtype tf.compat.v2.dtypes.int64 name='global_step","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831915242","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","CODE","https://github.com/tensorflow/models/issues/9972#issuecomment-831927217","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","tensorflow version 2.x cmq i error","https://github.com/tensorflow/models/issues/9972#issuecomment-831927217","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","i also tried mobilenet i error net train going well","https://github.com/tensorflow/models/issues/9972#issuecomment-831927217","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","using config inside sample config folder i type error taking config config tf2 folder error","https://github.com/tensorflow/models/issues/9972#issuecomment-832553939","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","i found i add CODE optimizer problem disappeared i dig","https://github.com/tensorflow/models/issues/9972#issuecomment-862859588","Solution Discussion"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","are news solve i error message ssd_mobilenet_v2_keras ssd_efficientnet b1_bifpn_keras example","https://github.com/tensorflow/models/issues/9972#issuecomment-913592862","Solution Discussion"
779779900,"https://api.github.com/repos/ecaradec/humble-yolo/issues/20","https://github.com/ecaradec/humble-yolo/issues/20","fix following way","https://github.com/ecaradec/humble-yolo/issues/20#issuecomment-810129948","Solution Discussion"
779779900,"https://api.github.com/repos/ecaradec/humble-yolo/issues/20","https://github.com/ecaradec/humble-yolo/issues/20","CODE","https://github.com/ecaradec/humble-yolo/issues/20#issuecomment-810129948","Solution Discussion"
779779900,"https://api.github.com/repos/ecaradec/humble-yolo/issues/20","https://github.com/ecaradec/humble-yolo/issues/20","CODE","https://github.com/ecaradec/humble-yolo/issues/20#issuecomment-810129948","Solution Discussion"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","did find reason code break","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-693799608","Solution Discussion"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","the sample worked system 2 titan rtx gpus","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-693799608","Solution Discussion"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","CODE","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-693799608","Solution Discussion"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","see URL syncbatchnorm implementation use tf.nn.moments","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-743218577","Solution Discussion"
968714205,"https://api.github.com/repos/tensorflow/tensorflow/issues/51453","https://github.com/tensorflow/tensorflow/issues/51453","CODE","https://github.com/tensorflow/tensorflow/issues/51453#issuecomment-901498631","Solution Discussion"
602615734,"https://api.github.com/repos/tensorflow/probability/issues/883","https://github.com/tensorflow/probability/issues/883","also maybe provide complete example model run","https://github.com/tensorflow/probability/issues/883#issuecomment-616227090","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","latter bug tensorflow former working intended code purely eager absolutely computational graph thus graph plugin anything","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-475654361","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-489422820","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","SCREEN_NAME unfortunately seem work tf 2.0 anymore the use filewriter seems changed any idea","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-494711471","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","tf.summary.trace_on tf.summary.trace_export","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","tf.summary.trace_on(graph true profiler true","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","image](https://user images.githubusercontent.com/2547313/58284057 aaf39a00 7d5e-11e9 9203 68a4fbe7514b.png","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495373763","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495381735","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","however although i lack deep knowledge seemed like kera make mutation graph one reason kera implement custom graph URL tensorflow tensorflow blob/81bb13c6363f15581163976d298165e5bcff0588 tensorflow python kera backend.py#l3366","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495381735","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","following URL SCREEN_NAME show graph -tab tensorboard loading bar run till half stop loading graph see","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-500210056","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-500210056","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504354883","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","thanks answer insight i 've able change code little bit make tit work 👍 🏻","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504997515","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504997515","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504997515","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","custom layer serializable part functional URL guide kera custom_layers_and_models","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-552126703","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","still getting graph","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-566429765","Solution Discussion"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-615466706","Solution Discussion"
1030728821,"https://api.github.com/repos/tensorflow/transform/issues/249","https://github.com/tensorflow/transform/issues/249","SCREEN_NAME i quite understand getting warning message appears though CODE used URL","https://github.com/tensorflow/transform/issues/249#issuecomment-952054969","Solution Discussion"
456073141,"https://api.github.com/repos/ray-project/ray/issues/4981","https://github.com/ray-project/ray/issues/4981","you use CODE but api internal may change future","https://github.com/ray-project/ray/issues/4981#issuecomment-502059435","Solution Discussion"
537442179,"https://api.github.com/repos/LeelaChessZero/lczero-training/issues/94","https://github.com/LeelaChessZero/lczero-training/pull/94","i probably work still useful","https://github.com/LeelaChessZero/lczero-training/pull/94#issuecomment-955180926","Solution Discussion"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","SCREEN_NAME pickleable CODE merged tensorflow available next release","https://github.com/horovod/horovod/issues/1743#issuecomment-608590117","Task Progress"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","what would next step fixing inside horovod i wanted pr next replacing cloudpickle dill something else","https://github.com/horovod/horovod/issues/1743#issuecomment-608590117","Task Progress"
947976601,"https://api.github.com/repos/secondmind-labs/trieste/issues/304","https://github.com/secondmind-labs/trieste/issues/304","suggests CODE raised even though value execute error branch perhaps due tracing covering every branch this suggests function standard python exception work argument CODE","https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710","Usage"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","tf version CODE unfortunately i use docker","https://github.com/cog-isa/forger/issues/5#issuecomment-926545390","Usage"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","thx i guess could something wrong pretraining cobblestone because i tested running pre trained cobblestone agent hierarachical structure un reasonable action time cobblestone agent(camera sky attack perhaps bug slicing trajectory data(hie agent since i converted data structure using newest minerl dataset","https://github.com/cog-isa/forger/issues/5#issuecomment-926570410","Usage"
1004824336,"https://api.github.com/repos/cog-isa/forger/issues/5","https://github.com/cog-isa/forger/issues/5","hi i 've checked sliced_trajectory data part correct may i ask chain used pretraining training part forger most likely one？code","https://github.com/cog-isa/forger/issues/5#issuecomment-929642192","Usage"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","the CODE used sampling data CODE tell CODE CODE give action","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Usage"
961734718,"https://api.github.com/repos/tensorflow/tensorflow/issues/51244","https://github.com/tensorflow/tensorflow/issues/51244","i found i use multiprocessing thread block CODE CODE error output however i remove CODE CODE work but remove CODE would cause seriously memory leak","https://github.com/tensorflow/tensorflow/issues/51244#issuecomment-894255463","Usage"
945541509,"https://api.github.com/repos/fastmachinelearning/hls4ml/issues/359","https://github.com/fastmachinelearning/hls4ml/issues/359","in particular issue i recreate intermediate model every inference definitely excessive so come way create intermediate model say profiling first activated started reuse model","https://github.com/fastmachinelearning/hls4ml/issues/359#issuecomment-885379517","Usage"
749733910,"https://api.github.com/repos/secondmind-labs/trieste/issues/70","https://github.com/secondmind-labs/trieste/issues/70","unfortunately CODE function support code python CODE CODE type first input if none work CODE could consider creating subclass vgp model trieste turn CODE attribute CODE then could dynamically calculated size xdata variable if work could incorporate gpflow","https://github.com/secondmind-labs/trieste/issues/70#issuecomment-872851113","Usage"
808389782,"https://api.github.com/repos/nrontsis/PILCO/issues/57","https://github.com/nrontsis/PILCO/pull/57","that sound good could test whether change compatible safety extension like safe_cars_run script example i think i tried tf.function decorator moving project tensorflow 2.x i faced issue might part patched if issue test successful go ahead","https://github.com/nrontsis/PILCO/pull/57#issuecomment-779378582","Usage"
1011658845,"https://api.github.com/repos/tensorflow/tensorflow/issues/52193","https://github.com/tensorflow/tensorflow/issues/52193","in example way avoid bug even inside tf.function avoid passing non tensor argument SCREEN_NAME you closing thing fine long b still argument enclosing tf.function like example","https://github.com/tensorflow/tensorflow/issues/52193#issuecomment-940022030","Usage"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","we workaround time put function module CODE right run job import usual obviously work box would desirable","https://github.com/horovod/horovod/issues/1743#issuecomment-592524181","Usage"
572206565,"https://api.github.com/repos/horovod/horovod/issues/1743","https://github.com/horovod/horovod/issues/1743","with fix cloudpickle might able unpickle training function code provided CODE CODE please give try","https://github.com/horovod/horovod/issues/1743#issuecomment-611532240","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i get error i multiple SCREEN_NAME i working distributed learning project across multiple gpus i one SCREEN_NAME train loop another test loop","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-542194219","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","how invoking code is writing writer if working intended two tf.functions graphdefs may node name different type metadata","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-542251426","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","SCREEN_NAME if use multiple gpus train_step test_step tf.functions resolve problem i facing problem show error","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-561460307","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","this issue also exists overriding tf module then self.name_scope tf.name_scope used defining module variable wrapping operation here example custom dense layer","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-713057662","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","could delete tf.function state run step one function function call resolve problem","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-789592817","Usage"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","codemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncode","https://github.com/tensorflow/models/issues/9972#issuecomment-831876661","Usage"
875364265,"https://api.github.com/repos/tensorflow/models/issues/9972","https://github.com/tensorflow/models/issues/9972","codecodemerge_callcodemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncodemerge_callcodemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncodemerge_callcodemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncodemerge_callcodemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncodemerge_callcodemerge_callcodefncodestrategy.run()code@tf.functioncode@tf.functioncodefncodetf.functioncodefncodestrategy.runcodestrategy.runcodetf.functioncodefncodecode","https://github.com/tensorflow/models/issues/9972#issuecomment-831886053","Usage"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","i 've run issue similar operation assign distributed variable call tensorflow 2.2.0 2.3.0 what really strange i run model without problem even though assign operator run fails training unfortunately i provide code reduced sample work like charm","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-693799608","Usage"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","tf.nn.moments deal multi gpu i think result mean single gpus result","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-743218577","Usage"
620092439,"https://api.github.com/repos/tensorflow/tensorflow/issues/39645","https://github.com/tensorflow/tensorflow/issues/39645","i tf developer team either ran similar issue strangely i rewrote model tf.keras problem vanished since code meant workaround a tf.nn.moments course averaging gpu instance mathematically correct job","https://github.com/tensorflow/tensorflow/issues/39645#issuecomment-743250066","Usage"
602615734,"https://api.github.com/repos/tensorflow/probability/issues/883","https://github.com/tensorflow/probability/issues/883","SCREEN_NAME just guess try use CODE compiling model","https://github.com/tensorflow/probability/issues/883#issuecomment-616227090","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","SCREEN_NAME autograph used bridge gap eager execution graph it used convert eager style python code graph generating code","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-478511168","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","so clarify use eager code debug tensorboard graph i confused kera writer maybe tf.function hood","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-483833970","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","SCREEN_NAME yup correct pure eager build graph kera always built graph underneath detail escape moment iirc v1 built graph using session v2 construct graph funcgraph able show graph unless pas CODE compile method","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-483837200","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","when using model inherits CODE graph visualized this even work CODE the trick save graph right moment such moment occurs kera tensorflow build model invokes model.call non eager mode exactly sure the resulting tensor hold model graph without loss afaik written using old CODE example code work tensorflow 1.13.1 enabled eager execution","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-489422820","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","return tf.nn.relu(tf.matmul(x","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","call one tf.function tracing","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495112517","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i found one pas input shape first layer model kera able build graph advance otherwise tensorboard callback able draw graph lack predefined graph information kera i hope i could help somebody information :)","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495331951","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","kera tf 2 even calling compile build since layer built tensorflow ops technically display graph","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495381735","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","you may able argue kera subclass model force kera spit graph statement generally true moreover user compiles kera model run eagerly showing graph help anyone misrepresent kera actually execute code","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-495381735","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","hi SCREEN_NAME i know much CODE tf 2.0 seems like using CODE instead a see autograph URL tensorflow tensorflow blob master tensorflow python autograph URL CODE give graph really change tensorflow execution mode -- resulting graph code intended used CODE CODE in word code snippet effectively executing graph code pure eager thus trace useful","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504480267","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","just case people stumble upon following small script highlight one difference CODE CODE","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-504997515","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i customized layer subclassing tf.keras.layers layer","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-552126703","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","then used sequential define model could displayed tensorboard the error graph appear tensorboard other information displayed properly i fixed implement get_config method layer","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-552126703","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","i running graph appearing tensorboard wrapping one CODE model namely URL api_docs python tf kera application mobilenet CODE following suggested code snippet","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-615466706","Usage"
417390174,"https://api.github.com/repos/tensorflow/tensorboard/issues/1961","https://github.com/tensorflow/tensorboard/issues/1961","your code written tf 2.0 summary filewriter dose exist still way export graph tensorboard","https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-653059525","Usage"
415902593,"https://api.github.com/repos/tensorflow/tensorboard/issues/1929","https://github.com/tensorflow/tensorboard/issues/1929","i think simplest fix around would call trace_on trace_export separately around graph call so something like","https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835","Workarounds"


==> figures/classified_results2.csv <==
issueID,issueURL_API,issueURL_HTML,commentLine,commentURL,category
415902593,https://api.github.com/repos/tensorflow/tensorboard/issues/1929,https://github.com/tensorflow/tensorboard/issues/1929,however get u step closer running original code actual error message tensorboard propagate ui CODE,https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835,Observed Bug Behaviour
415902593,https://api.github.com/repos/tensorflow/tensorboard/issues/1929,https://github.com/tensorflow/tensorboard/issues/1929,i think simplest fix around would call trace_on trace_export separately around graph call so something like,https://github.com/tensorflow/tensorboard/issues/1929#issuecomment-571471835,Workarounds
417390174,https://api.github.com/repos/tensorflow/tensorboard/issues/1961,https://github.com/tensorflow/tensorboard/issues/1961,some detail i using subclassed model complex valued data,https://github.com/tensorflow/tensorboard/issues/1961#issuecomment-607740655,Motivation
740456602,https://api.github.com/repos/MLH-Fellowship/neuro-art/issues/13,https://github.com/MLH-Fellowship/neuro-art/issues/13,removing tf.function decorator viable workaround best practice a related issue tensorflow repo found URL tensorflow tensorflow issues/27120,https://github.com/MLH-Fellowship/neuro-art/issues/13#issuecomment-725563570,Potential New Issues and Requests
755665148,https://api.github.com/repos/secondmind-labs/trieste/issues/90,https://github.com/secondmind-labs/trieste/issues/90,74 fix acquisition optimizer,https://github.com/secondmind-labs/trieste/issues/90#issuecomment-770447947,Solution Discussion
767685452,https://api.github.com/repos/apple/coremltools/issues/1033,https://github.com/apple/coremltools/issues/1033,SCREEN_NAME still issue latest version coremltools if still issue please share additional code show difference prediction tensorflow core ml,https://github.com/apple/coremltools/issues/1033#issuecomment-948118780,Action on Issue
873531279,https://api.github.com/repos/tensorflow/addons/issues/2464,https://github.com/tensorflow/addons/issues/2464,i similar issue please help would great,https://github.com/tensorflow/addons/issues/2464#issuecomment-889215411,Contribution and Commitment
947976601,https://api.github.com/repos/secondmind-labs/trieste/issues/304,https://github.com/secondmind-labs/trieste/issues/304,situation actually much worse i realised CODE CODE the following test pass,https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710,Solution Discussion
947976601,https://api.github.com/repos/secondmind-labs/trieste/issues/304,https://github.com/secondmind-labs/trieste/issues/304,CODE,https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710,Solution Discussion
947976601,https://api.github.com/repos/secondmind-labs/trieste/issues/304,https://github.com/secondmind-labs/trieste/issues/304,suggests CODE raised even though value execute error branch perhaps due tracing covering every branch this suggests function standard python exception work argument CODE,https://github.com/secondmind-labs/trieste/issues/304#issuecomment-887822710,Usage
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,SCREEN_NAME could specify tensorflow version do use docker,https://github.com/cog-isa/forger/issues/5#issuecomment-926535012,Solution Discussion
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,tf version CODE unfortunately i use docker,https://github.com/cog-isa/forger/issues/5#issuecomment-926545390,Usage
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,thx i guess could something wrong pretraining cobblestone because i tested running pre trained cobblestone agent hierarachical structure un reasonable action time cobblestone agent(camera sky attack perhaps bug slicing trajectory data(hie agent since i converted data structure using newest minerl dataset,https://github.com/cog-isa/forger/issues/5#issuecomment-926570410,Usage
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,hi i 've checked sliced_trajectory data part correct may i ask chain used pretraining training part forger most likely one? CODE,https://github.com/cog-isa/forger/issues/5#issuecomment-929642192,Usage
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,SCREEN_NAME I can reproduce reported behavior docker version also i tried reproduce without docker got error malmo minerl could create pull request implementation it welcome contribution make work current version minerl,https://github.com/cog-isa/forger/issues/5#issuecomment-929947002,Bug Reproduction
1004824336,https://api.github.com/repos/cog-isa/forger/issues/5,https://github.com/cog-isa/forger/issues/5,yes CODE trajectory i see problem chain for example agent place additional crafting table creating stone pickaxe look first one hard,https://github.com/cog-isa/forger/issues/5#issuecomment-929947002,Expected Behaviour

